Romantic-Computing

In this paper we compare various text generation models' ability to write poetry in the style of early English Romanticism. These models include: Character-Level Recurrent Neural Networks with Long Short-Term Memory, Hugging Face's GPT-2, OpenAI's GPT-3, and EleutherAI's GPT-NEO. Quality was measured based syllable count and coherence with the automatic evaluation metric GRUEN. Character-Level Recurrent Neural Networks performed far worse compared to transformer models. And, as parameter-size increased, the quality of transformer models' poems improved. These models are typically not compared in a creative context, and we are happy to contribute.

==> Readme.txt <==
The MainDocument.tex file where you want to start. It contains the main structure of the book.

A .tex file can be created (and placed in the Chapter folder) for each chapter and be called in the MainDocument.tex file with the \input command. This format is handy when doing "collection of papers" type of thesis, as it is easier to add your articles .tex files to this document. 


This is an unofficial template created by Dr H Diego. This document is provided ONLY as a reference for thesis writing. The author has used this template for submission at the University of Liverpool. However, if the user deems it appropriate, it can be used for any other university or institution.

The potential errors, uses of this example are totally under the user's responsibility. Likewise, the user is responsible for all the ideas, concepts or developments expressed in their own documents.

